The Kolmogorov Complexity of Irish traditional dance music

We estimate the Kolmogorov complexity of melodies in Irish traditional dance music using Lempel-Ziv compression. The "tunes" of the music are presented in so-called "ABC notation" as simply a sequence of letters from an alphabet: We have no rhythmic variation, with all notes being of equal length. Our estimation of algorithmic complexity can be used to distinguish "simple" or "easy" tunes (with more repetition) from "difficult" ones (with less repetition) which should prove useful for students learning tunes. We further present a comparison of two tune categories (reels and jigs) in terms of their complexity.

==> blackT.txt <==
X: 1
T: Blackthorn Stick, The
Z: Musicalbison
S: https://thesession.org/tunes/702#setting702
R: jig
M: 6/8
L: 1/8
K: Gmaj
|:d|gfg ege|dBG AGE|DGG FGA|BGB A2 d|
gfg age|dBG AGE|DGG FGA|BGG G2:|
|:d|edd gdd|edd gdd|e2 e gfg|edB A2 d|
gfg age|dBG AGE|DGG FGA|BGG G2:|



==> str1.txt <==
GGGABAGBdBeBdBABddBdefgedBABGEDEGFGABAGBddeBdBABddBdefgedBABGGGGdggfggdeggbgagegeaagaaegaabgagegdggfggdeggbgagegddBdefgedBABGGGG

